Tagged EMC Measurements on Light Nuclei

We propose to measure tagged deep inelastic scattering from light nuclei (deuterium and $^4$He) by detecting the low energy nuclear spectator recoil (p, $^3$H and $^3$He) in addition to the scattered electron. The proposed experiment will provide stringent tests leading to clear differentiation between the many models describing the EMC effect, by accessing the bound nucleon virtuality through its initial momentum at the point of interaction. Indeed, conventional nuclear physics explanations of the EMC effect mainly based on Fermi motion and binding effects yield very different predictions than more exotic scenarios, where bound nucleons basically loose their identity when embedded in the nuclear medium. By distinguishing events where the interacting nucleon was slow, as described by a mean field scenario, or fast, very likely belonging to a correlated pair, will clearly indicate which phenomenon is relevant to explain the EMC effect. An important challenge for such measurements using nuclear spectators is the control of the theoretical framework and, in particular, final state interactions. This experiment will directly provide the necessary data needed to test our understanding of spectator tagging and final state interactions in $^2$H and $^4$He and their impact on the semi-inclusive measurements of the EMC effect described above.

==> authors.txt <==
Whitney,Armstrong,Argonne National Laboratory,Author
John,Arrington,Argonne National Laboratory,Author
Ian,Cloet,Argonne National Laboratory,Author
Kawtar,Hafidi,Argonne National Laboratory,Spokesperson
Mohammad,Hattawy,Argonne National Laboratory,Author
David,Potteveld,Argonne National Laboratory,Author
Paul,Reimer,Argonne National Laboratory,Author
Seamus,Riordan,Argonne National Laboratory,Author
Z.,Yi,Argonne National Laboratory,Author
Jacques,Ball,CEA Centre de Saclay,Author
Maxime,Defurne,CEA Centre de Saclay,Author
Michel,Garcon,CEA Centre de Saclay,Author
Herve,Moutarde,CEA Centre de Saclay,Author
Sebastien,Procureur,CEA Centre de Saclay,Author
Franck,Sabatie,CEA Centre de Saclay,Author
Wim,Cosyn,Ghent University,Author
Malek,Mazouz,Faculte des Sciences de Monastir,Author
Alberto,Accardi,Hampton University,Author
Julien,Bettane,Universite Paris-Saclay,Author
Gabriel,Charles,Old Dominion University,Spokesperson
Raphael,Dupre,Universite Paris-Saclay,Contact Person
Michel,Guidal,Universite Paris-Saclay,Author
Dominique,Marchand,Universite Paris-Saclay,Author
Carlos,Munoz,Universite Paris-Saclay,Author
Silvia,Niccolai,Universite Paris-Saclay,Author
Eric,Voutier,Universite Paris-Saclay,Author
Krishna,Adhikari,Mississippi State University,Author
James,Dunne,Mississippi State University,Author
Dipangkar,Dutta,Mississippi State University,Author
Lamiaa,El Fassi,Mississippi State University,Author
Li,Ye,Mississippi State University,Author
Moskov,Amarian,Old Dominion University,Author
Gail,Dodge,Old Dominion University,Author
Vadim,Guzey,Petersburg Nuclear Physics Institute,Author
Nathan,Baltzell,Jefferson Lab,Spokesperson
Francois-Xavier,Girod,Jefferson Lab,Author
Cynthia,Keppel,Jefferson Lab,Author
Stepan,Stepanyan,Jefferson Lab,Author
Burcu,Duran,Temple University,Author
Sylvester,Joosten,Temple University,Author
Zein-Eddine,Meziani,Temple University,Author
Michael,Paolone,Temple University,Author
Melanie,Rehfuss,Temple University,Author
Nikos,Sparveris,Temple University,Author
F.,Cao,University of Connecticut,Author
Kyungseon,Joo,University of Connecticut,Author
Andrei,Kim,University of Connecticut,Author
N.,Markov,University of Connecticut,Author
Claudio,Ciofi degli Atti,Universita di Perugia,Author
Sergio,Scopetta,Universita di Perugia,Author
William,Brooks,Universidad Tecnica Federico Santa Maria,Author
Ahmed,El-Alaoui,Universidad Tecnica Federico Santa Maria,Author
Simonetta,Liuti,University of Virginia,Author



==> used_figs.txt <==
fig-chap2/pz.png
fig-chap2/hodoscope_design3_2cm_3.png
fig-chap2/hodoscope_design3_2cm_2.png
fig-chap2/WeldedOnCurve.png
fig-chap2/CAD-Back.png
fig-chap2/CAD-Fwd.png
fig-chap2/clas12.jpg
fig-chap2/Bare_3atm_1atm_Proton_Acceptance.jpg
fig-chap2/Bare_3atm_1atm_Alpha_Acceptance.jpg
fig-chap2/Bare_3atm_1atm_Alpha_ResoZ.jpg
fig-chap2/Bare_3atm_1atm_Alpha_ResoPhi.jpg
fig-chap2/Bare_3atm_1atm_Alpha_ResoTh.jpg
fig-chap2/Bare_3atm_1atm_Proton_ResoPt.jpg
fig-chap2/Bare_3atm_1atm_Alpha_ResoPt.jpg
fig-chap2/Bare_3atm_1atm_RvsTime_named.jpg
fig-chap2/Overview_backward.jpg
fig-chap2/Overview_forward.jpg
fig-chap2/MecaProto2.jpg
fig-chap2/View_det_names.pdf
fig-chap2/HEISOE.pdf
fig-chap2/RC_occupancy0_40020.pdf
fig-chap2/ALERT_rates2_0.pdf
fig-chap2/TimeVsP1_0.pdf
fig-chap2/TimeSumVsP_0.pdf
fig-chap2/eg6_target.pdf

